2D Points Curve Reconstruction Survey and Benchmark

Curve reconstruction from unstructured points in a plane is a fundamental problem with many applications that has generated research interest for decades. Involved aspects like handling open, sharp, multiple and non-manifold outlines, run-time and provability as well as potential extension to 3D for surface reconstruction have led to many different algorithms. We survey the literature on 2D curve reconstruction and then present an open-sourced benchmark for the experimental study. Our unprecedented evaluation on a selected set of planar curve reconstruction algorithms aims to give an overview of both quantitative analysis and qualitative aspects for helping users to select the right algorithm for specific problems in the field. Our benchmark framework is available online to permit reproducing the results, and easy integration of new algorithms.

==> fig/representative-results/Crawl/CrawlFail.txt <==
50.50000 1267.29208
151.50000 1314.69802
252.50000 1356.95545
357.59910 1384.84234
382.20270 1159.22973
404.26471 1320.20498
424.00000 995.24194
456.17010 1435.51760
505.50000 932.72277
606.50000 913.00990
625.50000 1681.92857
650.50000 1454.37129
707.50000 914.97525
721.50000 1777.34158
751.50000 1445.90099
808.50000 928.15842
822.50000 1857.65347
852.50000 1398.46040
909.50000 948.61386
923.50000 1919.59901
933.50000 1305.86066
1013.20435 975.06857
981.50000 1203.91429
1024.50000 1963.33168
1012.00000 1102.59615
1018.00000 511.41667
1029.50000 625.44118
1036.00000 730.28571
1037.00000 823.15000
1111.50000 1003.97030
1125.50000 1986.78218
1122.00000 362.80000
1171.00000 464.03125
1212.50000 1036.91089
1226.50000 1985.24752
1218.00000 565.59783
1262.50000 666.68605
1313.50000 1072.55446
1327.50000 1948.81188
1304.50000 767.59756
1344.00000 869.02632
1380.00000 968.92045
1413.79245 1112.56333
1416.50000 1871.22727
1472.00000 1769.08824
1485.50000 1369.88235
1498.81818 1663.04545
1500.00000 1496.70833
1502.50000 1588.50000
1599.50000 1185.46535
1700.50000 1228.93069
1801.50000 1274.14851
1891.50000 1315.82911
518.30534 1545.76947
1000.02443 375.00916
978.68244 240.85954
1045.75725 219.51756
951.24275 57.92824
1463.45038 1234.78626
1512.23206 1149.41832


==> fig/representative-results/Crawl/CrawlRep.txt <==
51.8	267.0525397
51	283.6979167
56	290.1805556
64.77777778	260.8111111
64.66666667	304.9537037
68.18181818	332.3787879
69.85714286	317.4166667
76.125	261.6875
76.25	343.0041667
84.4	245.6952381
86.46153846	223.6384615
81	262
87	348.1212121
96.18181818	217.1818182
97.3	356.1833333
102.4285714	209.7857143
102	266.3666667
106	255.4861111
106	295.4944444
105.7272727	366.7954545
110.375	378.30625
111.6666667	241.6527778
111.5	206.7
112.9230769	305.7692308
114.75	389.1875
118.625	400.8104167
118.4444444	235.9074074
121.3076923	278.1435897
122.6	208.2666667
123.0909091	311.6045455
124.0833333	411.7402778
128	293.4318182
130.7272727	421.8636364
132.625	241.4703125
132.625	270.7916667
133.8888889	206.6481481
135	312.3333333
138	433.8035714
138.6666667	290.6166667
144	218.2569444
142.6	242.4015873
145.4615385	398.4487179
146.3	442.29
147.4	310.7944444
154	227.1224747
157.1111111	301.4333333
156.125	449.6833333
153	307.75
164.1428571	403.9642857
166.2	386.4133333
168	456.8818182
168.5	222.47
173.4444444	400.9907407
176	378.2592593
179	213.530303
182	466.3190476
184.6	394.42
184.75	366.9359127
190	208.0757576
189.3333333	355.2222222
193.2857143	469.6190476
192	344.0238095
195.3333333	269.2638889
193.5	329.75
194.5	284.2777778
194.8571429	302.5952381
197	387.7939394
201.2	203.85
203.75	422.7013889
203.6666667	470.8148148
205.7777778	405.3277778
208.0833333	377.9164683
210.4166667	267.6666667
212.5384615	434.8384615
212.25	476.7083333
212.875	198.7083333
215.5	281.9016667
214.5	369.375
215.8888889	400.4259259
220.1428571	295.6190476
221.1666667	354.5555556
222.1428571	444.297619
223	480.7575758
224	192.9333333
219	307.25
221.25	323
228	400.8181818
231.75	447.5625
234	484.5555556
234.8	189.4
238.1428571	399.4047619
240.4285714	453.1428571
244.1428571	485.1666667
246	185.1242424
250	457.0606061
250.9	400.6333333
255.2857143	488
257.1333333	177.4411111
259.1818182	457.419697
261	402.7592593
264.8	166.2516667
266.375	486.1041667
270	155.2738095
271	444.2954545
272.5	116.2574405
273	406.0151515
276.5714286	88.39761905
278.2	483.0333333
278.625	77.45416667
281.7	445.4333333
285.2307692	62.16025641
284.5	410.4
288.9	481.2
292.5	446.5666667
294.9090909	51.84848485
297.3333333	415.5185185
300.7777778	479.9814815
306.2857143	42.06547619
307	435.6666667
307.6	420.4533333
310.4285714	475.0714286
317.1666667	34.75
322	476.8766234
326.6923077	22.87435897
326.8571429	496.8639456
328.7142857	518.9156463
331.8333333	530.0666667
328.5	480.8333333
332.4	543.98
334.7857143	11.13095238
336.8571429	555.5
336.3333333	566.4861111
342.5555556	577.0740741
349.2	12.1
349.5	590.3888889
356.5	602.19375
360.25	16.40277778
365.9	613.2
370.3	28.58833333
373.8333333	456.2875
375.5	622.5625
380.6	35.35833333
381.625	465.8125
382.4	440.3666667
385	632.6484848
392.125	470.3125
393.5555556	39.88888889
390.6666667	434.6388889
396.3	641.15
397	426.0722222
403.9090909	412.3333333
404.25	46.85277778
404.25	469.8125
407	649.0909091
411.2727273	58.24242424
411.0909091	403.9166667
416	197.7333333
415.5714286	390.3095238
418	468.875
418	655.8939394
420.1538462	67.80769231
419.9	211.87
420.1	378.8142857
422.5555556	184.4444444
424.4444444	360.6388889
425	344.4444444
427	467.3888889
429.5714286	489.2214286
428.7	662.9666667
428.9	328.9833333
430.7	75.08333333
433	176.8636364
433.8333333	497.5277778
437	220.6354167
435.5454545	310.9090909
437.6	80.63333333
440	670.8727273
440.5	297.7755952
443.8	170.325
441.5	504.2222222
445.4615385	567.4897436
447.3	222.6666667
446.5	516.8611111
446.2857143	544
450	285.5333333
446.5	529.9880952
451.5833333	579.2138889
451	680.719697
455	87.31818182
454.6666667	168
458.1	587.175
461	274.5606061
462.2	686.6833333
463.5	600.25
464.2727273	99.50757576
465	624.469697
465.7777778	163.6574074
467.9090909	121.3484848
469.1	222.2583333
472.75	273.4895833
473.3076923	132.3551282
473.25	690.1666667
475.4	158.305
476	461.8541667
472.75	642.5416667
476	412.8333333
474.5	432.9166667
475.75	475.0416667
477	387.875
477.7142857	501.5
478.9166667	658.9791667
478	218.2142857
480.875	368.375
475	449
481.1428571	515.8071429
482.6	279.4083333
482.4444444	354.3407407
482	527.5625
483.4615385	138.9166667
484.5	693.2604167
487.875	539.0416667
486.4	321.4
488.5555556	291.0037037
487.75	308.8416667
489	553.1666667
488	666.7857143
492.25	562.125
489.5	679.25
495	573.6904762
490.75	692.6833333
498.1111111	204.7962963
499	584.1354167
503.5	597.5486111
511.6363636	623.1439394
514	193.1871212
519.5714286	637.4107143
524.6	186.0566667
528.1333333	648.5444444
536.2857143	181.5595238
545.375	663.5520833
547.25	177.2354167
557.8888889	676.5
557.5	171.96875
569.1428571	168.0714286
582.5555556	168.5462963
580.5	689.75
593.8333333	167.375
601	580.1666667
602	599.5
603.8888889	168.75
604.3333333	608.1722222
607.3333333	620.9391534
609.6666667	689.1666667
614.0909091	631.3318182
614.6	173.2833333
614.5	576.55
617.7142857	687.6428571
621.5	585.7738095
623.4	641.1666667
625	178.3055556
629.75	686.1979167
632	593.1428571
633.0833333	645.5486111
636.8333333	186.0277778
640.6	684.7166667
642.125	598.2916667
646.4285714	647.3095238
651.4	187.6666667
651.5555556	604.4259259
652	680.3181818
658.6666667	649.5
660.625	189.625
663	609.6772727
660.8333333	678.0833333
667.6666667	648.75
673.3846154	197.3205128
673.8	611.8
673.25	674.75
679.25	649.7916667
683.3076923	209.1910256
686.2222222	673.9444444
692.4705882	219.0490196
692	615.6666667
694	652.2045455
697.8888889	677.7592593
701.6	232.8166667
702.7142857	619.7142857
704.1111111	656.9314815
706.6666667	243.3333333
709.2222222	680.3333333
714.5	257.075
714.2222222	624.5833333
716.25	667.6791667
715.8333333	268.0555556
720.1666667	629.1666667
720.1666667	281.2777778
720.2	689.425
722.6666667	297.9083333
726.125	310.7916667
730.2222222	635.0555556
730	326.7592593
728.5	680.2777778
730	693.5481481
734.5	341.8020833
736.4285714	503.4642857
736.5714286	355.6845238
734.8	485.41
739.5	473.7654762
739.8	368.825
738.875	526.6666667
737.75	639.875
743.1	619.9833333
744.3333333	380.7074074
743.9	540.4916667
745	465.7666667
750.5	393.4027778
749.9166667	554.5208333
754	617.8484848
755	567.1166667
756	472.3073593
757.5	403.8555556
762	578.1794872
765	619.65
766.6	483.7433333
767.8666667	418.0888889
771.6153846	587.7987179
775.9166667	431.6666667
776.7777778	488.5148148
777.5714286	623.4285714
780	600.602381
781.8	443.75
787	493.9444444
789.3846154	625
789.3333333	609.4305556
791	456.3111111
799.6	468.3222222
799	493.2
798.7	623.9333333
807	479.6196429
808.5	492.8541667
102.2328076	274.5352922
102.8071492	285.4477829
159.6669691	291.7655407
157.3696026	280.85305
152.7748697	267.6431928
149.32882	257.3050437
146.4571119	247.5412363
125.2064722	271.0892425
122.9091057	287.7451494
134.9702796	294.0629071
141.862379	284.2990997
139.5650126	275.1096338
57.43416155	261.8997767
156.2209194	404.9108389
156.795261	392.2753234
151.6261865	395.1470315
149.9031616	404.3364973
209.060348	261.325435
198.722199	255.0076773
195.8504909	261.325435
222.8445468	335.4155034
260.7510934	447.9864601
315.3135469	425.0127955
315.3135469	437.648311
322.2056463	431.3305532
739.7520007	630.0527522
160.8156523	232.0340127
488.1903732	146.4571119

==> fig/representative-results/Peel/PeelFail.txt <==
751.07599	1220.49848
993.61094	1341.76596
950.58055	1122.70213
590.68997	934.93313
731.51672	844.96049
402.92097	618.07295
500.71733	555.48328
246.44681	344.24316
297.30091	301.21277
62.58967	11.73556
602.42553	1486.50456
762.81155	1639.06687
422.48024	1819.01216
535.92401	1912.89666
250.35866	2120.22492
312.94833	2194.55015
39.11854	2523.1459
1283.08815	1326.11854
1271.35258	1142.2614
1564.74164	1161.82067
1580.38906	1298.73556
1920.72036	1189.20365
2327.55319	1224.41033
1897.24924	1267.44073


==> fig/representative-results/Peel/PeelRep.txt <==
8.5	1496.452381
24.5	1465.380952
27.5	1518.02381
45.5	1448.857143
48.5	1521.357143
66.5	1431.833333
69.5	1518.928571
87.5	1416.452381
90.5	1511.547619
108.5	1401.738095
111.5	1499.47619
124.5	1381.954545
132.5	1482.809524
135	1360.7
145	1339.85
152.5	1463.052632
155	1318.8
165	1297
171	1442.111111
174.5	1275.388889
183	1254.75
188.5	1421.294118
190.5	1234.071429
199	1210.35
205	1400.84375
205.5	1190.291667
211.5	1168.625
217.5	1146.375
220	1379.892857
222.8	1124.95
235.5	1107.833333
233.5	1358.884615
246	1337.916667
256.5	1111.571429
258	1316.75
269.5	1295.454545
277.5	1113.119048
280.5	1274.409091
291	1253.65
298.5	1108.5
301	1232.95
311	1212
319.5	1099.190476
326.5	1185.833333
340.5	1086.47619
347.5	1183.809524
368.5	1186.666667
365.7307692	711.1993007
369.5909091	743.2272727
375	680.375
377.5	766.3571429
383.25	790.4583333
389.5	1189
390	660.6388889
390.8	838.4
392	1027.95
399.5	886
411.2931034	647.9614604
410.5	1190.761905
407.3571429	954.5714286
412.5714286	699.6785714
414	674.25
416.75	735.125
431.5	1192.071429
432.5	756.1190476
452.5	1193
453.5	764.8571429
474.5	765.4047619
494.5	1191.595238
495.5	760.1428571
516.5	750.5952381
536.5	1185.47619
537.5	738.1666667
542.4375	33.46875
551.5	71.52380952
558.5	724.1666667
562.5	36.78571429
572.5	83.47619048
578.5	1168.095238
579.5	709.7380952
583.5	39.92857143
593.5	94.16666667
599.5	1150.571429
600.5	695.8333333
604.5	42.42857143
614.5	103
618.5	1129.647059
621.5	683.547619
625.5	44.26190476
635.5	108.3333333
634.5	1108.166667
642.5	673.9047619
646.5	45
648.5	1086.807692
656.5	110
663.5	667.6190476
665.5	1069.420276
667.5	43.78571429
677.5	109.2857143
677.5	775.7619048
684.5	665.9047619
688.5	41.23809524
683	1023.65
698.5	106.5
698.5	779.3333333
693	1002.35
698.5	1067.142857
705.5	668.7619048
702.5	981.0555556
709.5	37.42857143
719.5	103.0952381
719.5	782.5238095
719.5	1062.571429
726.5	675.5714286
730.5	32.85714286
726	915.4375
740.5	100.2142857
740.5	785.452381
733.5	893.5
740.5	1056.261905
746.5	949
747.5	684.547619
741.5	871
751.5	27.73809524
747.5	859.1666667
761.5	99
761.5	788.047619
761.5	1046.690476
767.5	949.7619048
768.5	694.047619
772.5	22.35714286
782.5	97.85714286
782.5	790.2380952
779	1030.428571
788.5	950.1190476
789.5	702.5238095
793.5	17.14285714
791.4	1007.55
803.5	95.66666667
803.5	792.1190476
810.5	708.0952381
814.5	12.30952381
824.5	92.57142857
824.5	793.5714286
830.5	952.6666667
831.5	709.2857143
835.5	8.261904762
845.5	89.35714286
845.5	794.6428571
851.5	954.8809524
852.5	703.8333333
856.5	5.166666667
866.5	86.83333333
866.5	795
872.5	958.047619
873.5	689.6666667
877.5	3.547619048
887.5	86
887.5	795
893.5	963.5238095
892	669.25
898.5	4.023809524
908.5	88.14285714
908.5	794.7857143
919.5	6.595238095
925	626.75
929.5	94.80952381
929.5	793.5714286
935.5	987.8095238
940.5	10.5952381
950.5	108.4761905
950.5	791.5952381
961.5	15.5
963.5	585.2105263
967	127.2916667
971.5	788.7619048
977.5	1002
971.0384615	243.6153846
974.5	212.1111111
975.7142857	278.1428571
982.5	21.16666667
976.25	149.9375
977.8	185.75
977.5	167.1666667
992.5	784.8095238
1001.5	543.7631579
1003.5	27.35714286
1007	344.9166667
1013.5	779.2857143
1019.5	996.9285714
1020.5	522.7894737
1024.5	34.11904762
1026.269231	123.0769231
1034.5	771.8333333
1030.714286	157
1039.5	501.6578947
1047.5	179.4047619
1047.5	407.2666667
1055.5	761.4285714
1058.5	480.5526316
1061.5	983.5
1063	428.46875
1068.5	183.047619
1076.5	745.7619048
1077	459.2104167
1073.5	443.35
1087.5	41.80952381
1086.071429	167.7857143
1093.5	724.2307692
1095.25	111.1875
1095.833333	144.7777778
1103.5	962.952381
1096.5	128.5
1108.5	40.38095238
1104.5	703.3333333
1113.611111	680.8333333
1120.863636	660.5
1129.5	39.47619048
1126	637.1
1130.944444	611.8333333
1134.214286	191.3095238
1134.9	587.15
1137.5	562.375
1145.5	936.8333333
1139.5	539.5
1141	519.75
1149.5	159.9285714
1150.5	39
1150.5	221
1170.5	148.952381
1171.5	39.5
1187.5	907
1191.5	143.4285714
1192.5	40.52380952
1192.5	250.8095238
1196.5	662.2619048
1212.5	140.547619
1213.5	42.73809524
1217.5	651.7380952
1229.5	875.9761905
1229.5	287.4117647
1233.5	139.6428571
1234.5	46.19047619
1238.5	641.2619048
1250.5	859.047619
1254.5	142.547619
1255.5	51.76190476
1259.5	630.8571429
1261.5	328.5
1269.5	838.2941176
1275.5	156.3333333
1276.5	61.02380952
1280.5	621.5714286
1285.5	816.6666667
1289.5	369.4230769
1296.5	165.8095238
1297.5	76.85714286
1301.5	613.5714286
1299.5	795.1538462
1312.5	774.2692308
1315	155.84375
1311	410.625
1314	97.20833333
1323.25	605.4791667
1318.166667	434.5
1322	454.9375
1326	753.0714286
1324	120.5625
1324	138.7
1325.25	479.4375
1333.966667	509.3
1332.3	522.9666667
1343.5	599.8571429
1341	731.40625
1354	954.5989583
1356.5	512.7857143
1359	710.2
1354.055556	927.3333333
1364.5	593.4047619
1359	904.45
1364.136364	880.0454545
1375.5	958
1377.5	509.9761905
1378.5	864.6428571
1379.5	693.1190476
1385.5	588.047619
1396.5	957.452381
1398.5	509.4761905
1399.5	860.3809524
1400.5	683.4285714
1406.5	584.0238095
1417.5	955.7142857
1419.5	514.4761905
1420.5	852.9285714
1421.5	680.8809524
1427.5	581.5238095
1438.5	952.3095238
1434.5	530.9444444
1438.5	837.4333333
1440	689.5625
1440.8	555.8105263
1448.181818	580.548271
1451.227273	814.9090909
1451.5	713.9375
1459.5	946.1666667
1455.944444	734.7222222
1456.833333	792.6111111
1459	757.5
1458.9	775
1469.5	585.7619048
1480.5	933.0714286
1490.5	595.7142857
1499.5	913.3235294
1515	892.8928571
1526	633.9166667
1527.5	872.1818182
1543.142857	683.9642857
1545.2	830.85
1552.25	732.6875
1553.833333	784.2777778
1651.730769	751.4230769
1653.2	806.35
1655	719.5625
1666.8	854.55
1664.611111	677.0555556
1677.5	877.1818182
1684	630.8571429
1690	897.8928571
1701.5	610.7142857
1706	918.9166667
1722.5	596.1190476
1725.5	938.9285714
1743.5	588.6666667
1746.5	951.547619
1746.269231	767.1538462
1748.2	798.9
1750.2	733.55
1755.25	822.8333333
1756	710.625
1764.291667	583.9192484
1767.5	957.5714286
1770.5	690.0238095
1764.833333	556.4444444
1770	846.6944444
1772.5	531.9545455
1785.5	587.3095238
1788.5	518.1190476
1788.5	960.8333333
1789.5	860.2380952
1791.5	686.0952381
1806.5	590.3809524
1809.5	514.3333333
1809.5	962.5
1810.5	866.5952381
1812.5	691.2619048
1827.5	595
1830.5	515.3095238
1830.5	963
1831.5	871.9047619
1833.5	703.9047619
1848.5	600.7380952
1843.5	897.9166667
1851.5	518.4047619
1851.456522	959.4956522
1853	722.75
1849	923.85
1852.833333	939.8333333
1870.944444	604.7222222
1872.82	521.12
1869	743.2857143
1876.125	556.625
1875.75	577.75
1879.611111	485.6111111
1883	764.3214286
1881.666667	137.8888889
1883	459.8125
1890.5	614.4285714
1891	102.0833333
1896.5	166.4761905
1894.5	414.4444444
1896.5	785.7692308
1907.5	81.85714286
1911.5	621.452381
1909.5	806.4615385
1917.5	168.7142857
1917.5	371.2692308
1923.5	827.4333333
1928.5	66.02380952
1932.5	629.9761905
1938.5	154.6190476
1940	848.8333333
1949.5	56.76190476
1947	328.84375
1953.5	639.7380952
1959.5	145.1666667
1970.5	51.21428571
1974.5	650.2619048
1980.5	144.8571429
1980.5	884.6904762
1980	287
1991.5	47.73809524
1995.5	660.8571429
2001.5	146.6190476
2012.5	45.52380952
2012.5	669.1153846
2020.5	251.1428571
2022.5	150.3571429
2022.5	915.6904762
2033.5	44.42857143
2041.5	236.9761905
2043.5	157.6428571
2054.5	44
2060.5	219.8529412
2062.5	171.4411765
2064.5	945.1904762
2064.25	527.9375
2066.25	552.375
2075.5	44.52380952
2068.25	576.0625
2070.944444	598.9444444
2073	198.3333333
2075.055556	622.2222222
2080	647
2085.5	670.2916667
2096.5	45.42857143
2093.277778	691.3333333
2106.5	970.8095238
2103	713.7
2108.583333	131.5416667
2113	162.0416667
2115	734.75
2114.5	101.2222222
2129.5	184.1428571
2130.53125	460.0846354
2132.5	754.452381
2146	428.125
2148.5	990.5238095
2150.5	188.1428571
2149	488.2777778
2153.5	768.7619048
2161.5	406.6
2167.5	508.8947368
2168.633333	172.9
2174.5	778.4761905
2176	385.3928571
2180.5	39.16666667
2177.25	114.9375
2178.166667	150.5555556
2178.5	133.5
2190.5	1003.047619
2195.5	785.4761905
2201.5	32.35714286
2202	342.875
2205.5	550.9473684
2216.5	790.6428571
2222.5	26.16666667
2222.722222	300.9444444
2232.5	1006.833333
2228.863636	203.3636364
2230.136364	280.1818182
2237.5	794.4285714
2232.388889	230.3888889
2235	137.65
2243.5	20.5
2243.5	592.4473684
2250.5	117.2619048
2258.5	797.047619
2264.5	15.5952381
2271.5	101.8095238
2274.5	989.6666667
2279.5	798.8095238
2282	634.0277778
2285.5	11.64285714
2292.5	93.97619048
2300.5	799.9761905
2298.5	654.9333333
2306.5	9.071428571
2313.5	91.19047619
2314.5	676.1470588
2316.5	966.8095238
2321.5	800
2327.5	8.595238095
2333.5	696.452381
2334.5	91.47619048
2337.5	962.2142857
2342.5	800
2348.5	10.16666667
2354.5	709.6904762
2355.5	93.85714286
2358.5	959.2380952
2363.5	799.452381
2369.5	13.23809524
2375.5	714.452381
2376.5	96.95238095
2379.5	957.3809524
2384.5	798.3809524
2390.5	17.33333333
2396.5	712.7380952
2397.5	100.1190476
2400.5	959.4622934
2405.5	796.7619048
2411.5	22.14285714
2405.055556	986.7777778
2411.5	1007.636364
2417.5	706.8333333
2418.5	102.5952381
2421.5	955
2426.5	794.9047619
2423	1030.916667
2432.5	27.4047619
2438.5	698.1666667
2439.5	103.9285714
2439.5	1049.047619
2442.5	954.547619
2447.5	792.5952381
2453.5	32.69047619
2459.5	688.6666667
2460.5	104.8333333
2460.5	1059.761905
2463.5	954
2461	870.5
2468.5	789.9285714
2474.5	37.85714286
2470	894.1875
2480.5	679.7857143
2481.5	107.5
2481.5	1066.52381
2478	917.5625
2484.74	953.2352941
2489.5	786.952381
2483	932
2495.5	42.47619048
2501.5	673.3095238
2502.5	110.8095238
2502.5	1071.309524
2499.5	979
2510.5	783.6428571
2509	1000.75
2516.5	46.26190476
2522.5	670.9047619
2523.5	113.9285714
2523.5	1074.904762
2519	1022.45
2529.5	780.4705882
2529.5	1043.727273
2537.5	48.80952381
2543.5	673.0714286
2544.5	115
2543.346154	1074.96487
2535.5	1055.5
2558.5	50
2564.5	679.7380952
2565.5	113.9761905
2575.5	1120.3
2579.5	49.28571429
2585.5	689.7142857
2586.5	109.3333333
2592	1141.194444
2600.5	47.45238095
2606.5	702.1190476
2607.5	101.0714286
2621.5	44.95238095
2627.5	716.1190476
2628.5	90.61904762
2632.5	1176.833333
2642.5	41.78571429
2648.5	730.5238095
2649.5	78.9047619
2663.5	38.33333333
2669.5	744.4285714
2670.5	66.30952381
2674.5	1191.809524
2690.5	756.6666667
2711.5	765.8809524
2716.5	1196.952381
2732.5	770.6190476
2753.5	769.452381
2758.5	1197.785714
2774.5	759.4285714
2779.5	1196.785714
2794.576923	660.9230769
2789.1	738.35
2791.5	687
2792.75	714.625
2800.5	1195.404762
2793.5	700.5
2798.136364	952.7727273
2803.5	901.2142857
2804.833333	1014.583333
2815	665.6666667
2821.5	1193.404762
2819	809.375
2823.1	788.9
2830	685.375
2830.125	764.0625
2842.5	1190.904762
2836.375	744.8125
2839.5	707.7142857
2839	726.4318182
2848.5	1078.833333
2863.5	1187.904762
2869.5	1094.904762
2881.5	1192.533333
2890.5	1106.690476
2894	1217
2904	1238
2911.5	1115.190476
2914.5	1259.863636
2925.5	1281.363636
2932.5	1118.214286
2936.5	1302.318182
2948	1323.625
2953.5	1115.666667
2960	1344.666667
2974.545455	1116.181818
2972.5	1365.5
2986	1386.357143
2985.5	1143.791667
2991.5	1166.375
2997.5	1188.166667
3001	1407.125
3003.833333	1209.333333
3011.75	1232.0625
3018	1428.027778
3020	1254.625
3028.5	1275.777778
3036	1449.5
3038	1297.55
3048	1319.4
3055	1470.7
3058	1340.75
3068	1361.55
3075.5	1490.428571
3078.5	1383
3094.5	1405.071429
3096.5	1506.52381
3115.5	1420.02381
3117.5	1517.880952
3136.5	1435.285714
3138.5	1524.595238
3157.5	1452.238095
3159.5	1526.309524
3178.5	1468.809524
3180.5	1521.928571
3195.5	1485.935897
3198	1509.035714
529.5667384	56.92411195
517.4919268	36.22443488
2684.058127	46.57427341
2556.410118	1090.182992
717.5888052	948.7351991
669.2895587	1047.058665
2813.431109	843.5118407
1028.083961	103.4983854
1034.983854	86.24865447
1045.333692	74.17384284
1059.133477	68.99892357
1072.933262	70.72389666
1083.2831	84.52368138
1090.182992	96.598493
2121.7169	87.97362756
2130.341765	77.62378902
2142.416577	70.72389666
2156.216362	77.62378902
2166.5662	86.24865447
2171.741119	96.598493
2109.642088	44.84930032
2123.441873	48.2992465
2133.791712	50.02421959
2147.591496	48.2992465
2164.841227	43.12432723
1040.158773	39.67438105
1055.683531	44.84930032
1071.208288	41.39935414
1319.604413	589.9407966
1324.779333	564.0662002
1328.229279	538.1916039
807.2874058	950.4601722
803.8374596	967.7099031
798.6625404	988.4095802
1136.757266	170.7723358
2226.940258	155.247578
2225.215285	177.6722282


==> fig/representative-results/connect2d/dragon.txt <==
2 45
3 41
4 39
5 34
6 39
9 40
12 36
12 41
17 42
19 42
20 40
18 40
18 39
19 38
21 38
32 34
26 38
29 39
37 42
30 41
32 44
31 50
29 54
37 54
31 57
37 61
44 57
40 62
47 61
52 55
50 60
57 55
55 45
53 35
47 36
52 33
48 26
43 28
46 24
33 19
23 20
33 17
45 16
54 15
64 16
74 17
85 19
75 19
72 27
79 30
72 29
69 36
76 39
68 38
66 46
63 54
66 55
70 54
69 57
72 60
77 57
74 62
77 65
80 63
83 65
86 61
83 58
87 58
88 53
85 51
89 50
90 46
87 44
90 43
91 37
87 33
93 27
99 34
94 37
94 43
94 46
93 50
92 54
91 58
90 63
88 68
82 73
75 74
73 77
75 81
71 78
67 82
68 77
64 75
69 75
71 72
66 67
60 67
54 71
47 77
36 81
25 79
22 83
24 88
20 84
16 88
17 83
11 78
18 80
21 76
15 67
14 62
15 56
18 52
14 54
11 54
10 57
9 54
6 54
5 58
4 53
4 51
1 51
4 50
6 50
10 49
14 48
11 45
7 44
4 42


==> fig/representative-results/connect2d/goose.txt <==
65.8 8.7
72.2 9
74.6 10
80 15.5
80.6 17.8
81.8 24.6
81.9 27.2
81.5 31.2
80.6 36.3
79.6 41.6
79.4 47.3
78.5 53.3
77.3 57.6
75.4 63.6
69.4 71.8
61.2 75.4
48.1 77.8
40.8 79
40.2 83.9
41.8 85.1
41.8 87.2
40.9 89.6
40.8 91.6
40.5 93.4
40.8 94.6
42.4 95.2
44.2 95.5
44.6 97.3
42.5 97
40.6 96.4
38.7 96.1
36.1 96.3
34.2 96.7
32.2 97.5
30.6 96.9
31.6 95.7
33.1 95.1
35.1 94.6
37 94.3
37.9 92.8
38.5 89.7
38.5 87.9
38.4 84.5
37.8 79.4
34.5 79.4
24.5 77.9
15.2 73.9
9.7 68.2
17.3 58.5
30 48.4
40.6 45.7
50.9 46.6
60.2 46.6
69.3 36
72.8 29.7
74.8 22.4
72.2 16.3
70.8 15.1
66.1 15.2
62.7 17.3
58.8 17
56.6 16.7
54.2 16.7
51.5 17.2
52.2 15.1
54.5 13.4
59.3 11.3
61.8 9.4
63.1
11.3
62.2 12.4
63 13.1
63.9 12.7
64 11.5
63.9 8.8


==> fig/representative-results/lenz/Fig6d.txt <==
21.2214 511.0107
22.9191 516.1038
23.7679 517.8015
40.7450 541.5695
44.9893 543.2672
63.6641 542.4183
77.2458 535.6275
98.4672 520.3481
106.9557 512.7084
19.5237 420.1832
22.9191 401.5084
27.1634 380.2870
32.2565 346.3328
35.6519 332.7511
41.5939 311.5298
46.6870 297.0992
58.5710 260.5985
66.2107 242.7725
75.5481 218.1557
84.8855 197.7832
88.2809 190.9924
97.6183 172.3176
112.0489 146.0031
124.7817 126.4794
138.3634 107.8046
151.9450 96.7695
165.5267 113.7466
169.7710 120.5374
202.0275 164.6779
207.1206 170.6198
224.0977 195.2366
249.5634 233.4351
44.9893 258.0519
33.1053 212.2137
32.2565 207.1206
30.5588 199.4809
25.4656 175.7130
19.9771 119.1908
16.9771 93.3740
17.8260 71.3038
20.3725 56.0244
23.7679 40.7450
32.2565 26.3145
40.7450 19.5237
56.8733 16.1282
75.5481 23.7679
93.3740 34.8031
110.3511 50.0824
280.1221 282.6687
287.7618 288.6107
290.3084 293.7038
301.3435 309.8321
338.6931 365.0076
349.7282 379.4382
353.9725 387.0779
390.4733 438.0092
394.7176 443.1023
410.1481 471.2656
417.6366 460.9282
420.1832 457.5328
424.4275 478.7542
428.6718 482.9985
296.2504 257.2031
303.8901 246.1679
324.2626 217.3069
332.7511 204.5740
336.9954 196.9344
340.3908 190.9924
355.6702 169.7710
358.2168 165.5267
366.7053 156.1893
393.0198 121.3863
166.3756 73.8504
198.6321 44.9893
203.7252 41.5939
207.9695 38.1985
226.6443 28.0122
235.9817 25.4656
241.9237 22.9191
276.7267 16.9771
286.9130 16.1282
308.9832 19.5237
314.0763 20.3725
320.0183 22.0702
326.8092 25.4656
348.8794 35.6519
376.8916 55.1756
389.6244 66.2107
392.1710 68.7573
401.8107 78.0947
419.9344 86.5832
424.4275 79.7924
404.0550 105.2580
409.1481 99.3160
458.3817 44.9893
463.4748 40.7450
486.3939 24.6168
490.6382 22.9191
493.1847 21.2214
516.1038 16.9771
535.6275 33.9542
545.8137 86.5832
545.8137 93.3740
544.1160 122.2351
543.2672 133.2702
543.2672 137.5145
537.3252 171.4687
523.7435 235.1328
519.4992 249.5634
517.8015 258.0519
431.84 117.9908
436.3115 125.6305
439.7069 129.8748
445.6489 140.0611
448.1954 143.4565
460.9282 164.6779
492.3359 231.7374
506.7664 287.7618
505.0687 295.4015
489.7893 333.6000
484.6962 347.1817
471.1145 376.0427
454.9863 405.7527
447.3466 418.4855
443.9511 423.5786
531.3832 354.8214
536.4763 381.1359
537.3252 386.2290
544.9649 475.3588
544.1160 489.7893
544.1160 497.4290
538.1740 517.8015
529.6855 533.9298
519.4992 541.5695
512.7084 544.1160
507.6153 544.1160
472.8122 527.9878
469.4168 524.5924
448.1954 505.0687
67.9084 321.7160
68.7573 323.8092
68.73 326.45
73.0015 333.6000
76.3969 343.7863
78.0947 348.0305
89.9786 372.6473
104.4092 401.5084
109.5023 409.1481
134.9679 482.9985
144.3053 473.6611
151.0962 463.4748
172.3176 438.0092
182.5038 424.4275
190.9924 413.3924
193.5389 409.1481
199.4809 402.3573
224.9466 362.4611
235.1328 349.7282
245.3191 336.1466
385.3802 496.5802
390.4733 491.4870
376.8916 504.2198
326.8092 533.9298
305.5878 540.7206
257.2031 542.4183
241.9237 537.3252
232.5863 534.7786
226.6443 532.2321
201.1786 516.9527
185.8992 504.2198
177.4107 495.7313
162.9802 482.9985
159.5847 479.6031
157.0382 475.3588
152.7939 471.9634

